Inferring asymmetric limb cloudiness on exoplanets from transit light curves

Clouds have been shown to be present in many exoplanetary atmospheres. Cloud formation modeling predicts considerable inhomogeneities of cloud cover, consistent with optical phase curve observations. However, optical phase curves cannot resolve some existing degeneracies between cloud location and cloud optical properties. We present a conceptually simple technique to detect inhomogeneous cloud cover on exoplanets. Such an inhomogeneous cloud cover produces an asymmetric primary transit of the planet in front of the host star. Asymmetric transits produce characteristic residuals compared to a standard symmetric model. Furthermore, bisector spans can be used to determine asymmetries in the transit light curve. We apply a model of asymmetric transits to the light curves of HAT-P-7b, Kepler-7b and HD209458b and search for possible cloud signatures. The nearly uninterrupted Kepler photometry is particularly well-suited for this method since it allows for a very high time resolution. We do not find any statistically sound cloud signature in the data of the considered planets. For HAT-P-7b, a tentative detection of an asymmetric cloud cover is found, consistent with analysis of the optical phase curve. Based on Bayesian probability arguments, a symmetric model with an offset in the transit ephemeris remains, however, the most viable model. Still, this work demonstrates that for suitable targets, namely low-gravity planets around bright stars, the method can be used to constrain cloud cover characteristics and is thus a helpful additional tool to study exoplanetary atmospheres.

==> aanumber.txt <==
author: 18407
article: AA/2008/10496



